Gaussian Process Structural Equation Models with Latent Variables

In a variety of disciplines such as social sciences, psychology, medicine and economics, the recorded data are considered to be noisy measurements of latent variables connected by some causal structure. This corresponds to a family of graphical models known as the structural equation model with latent variables. While linear non-Gaussian variants have been well-studied, inference in nonparametric structural equation models is still underdeveloped. We introduce a sparse Gaussian process parameterization that defines a non-linear structure connecting latent variables, unlike common formulations of Gaussian process latent variable models. The sparse parameterization is given a full Bayesian treatment without compromising Markov chain Monte Carlo efficiency. We compare the stability of the sampling procedure and the predictive ability of the model against the current practice.

==> epsr_sparse.dat <==
  1.0070393e+000  1.0003122e+000  1.0002558e+000  1.0017695e+000  1.0012016e+000  1.0001484e+000  1.0008194e+000  1.0004671e+000  1.0023269e+000  1.0002257e+000  1.0025506e+000  1.0005602e+000  1.0007959e+000  1.0013137e+000  1.0011521e+000  1.0002206e+000  1.0021794e+000  1.0007605e+000  1.0019927e+000  1.0006423e+000  1.0034301e+000  1.0013335e+000  9.9994159e-001  1.0003789e+000  1.0003333e+000  1.0001130e+000  1.0005940e+000  1.0025084e+000  1.0002280e+000  1.0000952e+000  1.0015125e+000  1.0018327e+000  1.0030786e+000  1.0011629e+000  1.0001850e+000  1.0016335e+000  1.0025703e+000  1.0029510e+000  1.0015635e+000  1.0030076e+000  1.0007937e+000  1.0000388e+000  1.0005126e+000  1.0025694e+000  9.9997864e-001  1.0038595e+000  1.0014228e+000  1.0017477e+000  1.0016167e+000  1.0015192e+000  1.0008168e+000  1.0001894e+000  1.0045475e+000  1.0033611e+000  1.0003142e+000  1.0003968e+000  1.0006316e+000  1.0008560e+000  1.0020667e+000  1.0000392e+000  1.0062663e+000  1.0023356e+000  1.0004086e+000  1.0001064e+000  1.0053949e+000  1.0036454e+000  1.0018759e+000  1.0016508e+000  1.0016641e+000  1.0013102e+000  1.0031184e+000  1.0010242e+000  1.0020345e+000  1.0011013e+000  1.0001590e+000  1.0012520e+000  1.0032024e+000  1.0008132e+000  9.9988183e-001  1.0009373e+000  1.0015406e+000  1.0013832e+000  1.0022368e+000  1.0006482e+000  1.0016250e+000  1.0004426e+000  1.0017989e+000  1.0015195e+000  1.0019941e+000  1.0010146e+000  1.0011415e+000  1.0028964e+000  1.0053038e+000  1.0005274e+000  1.0005500e+000  1.0006896e+000  1.0028303e+000  1.0018866e+000  1.0003035e+000  1.0025892e+000  1.0001789e+000  1.0026362e+000  1.0004657e+000  1.0012434e+000  1.0017185e+000  1.0046041e+000  1.0022075e+000  1.0021068e+000  1.0011263e+000  1.0007171e+000  1.0021190e+000  1.0004034e+000  1.0024974e+000  1.0026814e+000  1.0007908e+000  1.0006741e+000  1.0021372e+000  1.0016207e+000  1.0017749e+000  1.0012536e+000  1.0014646e+000  1.0006647e+000  1.0009361e+000  1.0026282e+000  1.0018527e+000  1.0014402e+000  1.0021560e+000  1.0000542e+000  1.0009070e+000  1.0008553e+000  1.0005692e+000  1.0025818e+000  1.0019397e+000  1.0013754e+000  1.0010604e+000  1.0000761e+000  1.0002496e+000  1.0006014e+000  1.0001407e+000  1.0017072e+000  1.0006913e+000  1.0019457e+000  1.0032946e+000  1.0012145e+000  1.0018702e+000  1.0011301e+000  1.0005199e+000  1.0036000e+000  1.0010363e+000  1.0012385e+000  1.0001893e+000  1.0001638e+000  1.0006645e+000  1.0003721e+000  1.0016603e+000  1.0006886e+000  1.0007160e+000  1.0022607e+000  1.0019746e+000  1.0007410e+000  1.0008397e+000  1.0004940e+000  1.0019099e+000  1.0049359e+000  1.0026404e+000  1.0019049e+000  1.0039378e+000  1.0014660e+000  1.0009633e+000  1.0005496e+000  1.0027237e+000  1.0006229e+000  1.0024249e+000  1.0002014e+000  1.0025233e+000  1.0006287e+000  1.0008612e+000  1.0021942e+000  1.0000529e+000  1.0059485e+000  1.0003514e+000  1.0010126e+000  1.0013945e+000  1.0014246e+000  1.0015784e+000  1.0042611e+000  1.0006659e+000  1.0032862e+000  1.0007277e+000  1.0012712e+000  1.0026628e+000  1.0026603e+000  1.0003302e+000  1.0010469e+000  1.0000110e+000  1.0032215e+000  1.0011087e+000  1.0027232e+000  1.0012962e+000  1.0000843e+000  1.0027861e+000  1.0013303e+000  1.0013441e+000  1.0020192e+000  1.0002059e+000  1.0003925e+000  1.0007842e+000  1.0010568e+000  1.0021808e+000  1.0009426e+000  1.0011888e+000  1.0007326e+000  1.0036528e+000  1.0035193e+000  1.0006160e+000  1.0027209e+000  1.0030009e+000  1.0011306e+000  1.0002931e+000  1.0007459e+000  1.0004803e+000  1.0011217e+000  1.0029916e+000  1.0004933e+000  1.0017802e+000  1.0010418e+000  1.0004488e+000  1.0006770e+000  1.0010143e+000  1.0029718e+000  1.0006286e+000  1.0010912e+000  1.0025074e+000  1.0014776e+000  1.0029224e+000  1.0007108e+000  1.0001632e+000  1.0025159e+000  1.0011317e+000  9.9988205e-001  1.0030609e+000  1.0004994e+000  1.0010037e+000  1.0022347e+000  1.0027335e+000  1.0028931e+000  1.0013183e+000  1.0003039e+000  1.0005365e+000  1.0002231e+000  1.0005359e+000  1.0007778e+000  1.0014308e+000  1.0006479e+000  1.0001243e+000  1.0012215e+000  1.0009922e+000  9.9985679e-001  1.0037014e+000  1.0000906e+000  1.0004404e+000  1.0003481e+000  1.0007945e+000  1.0018206e+000  1.0012224e+000  1.0031924e+000  1.0003126e+000  1.0001249e+000  1.0003330e+000  1.0027626e+000  1.0019181e+000  1.0027067e+000  1.0003019e+000  1.0010027e+000  9.9991120e-001  1.0013354e+000  1.0019222e+000  1.0005160e+000  1.0020285e+000  1.0009822e+000  9.9993394e-001  1.0027351e+000  1.0007068e+000  1.0011246e+000  1.0005723e+000  1.0016320e+000  1.0013313e+000  1.0003718e+000  1.0004099e+000  1.0019595e+000  1.0003491e+000  1.0010912e+000  1.0020348e+000  1.0046906e+000  1.0007524e+000  1.0013005e+000  1.0007649e+000  1.0011891e+000  1.0007916e+000  1.0026353e+000  1.0011493e+000  1.0003984e+000  1.0000237e+000  9.9982484e-001  1.0002259e+000  1.0011366e+000  1.0004175e+000  9.9993613e-001  1.0010489e+000  1.0001049e+000  1.0016594e+000  1.0016214e+000  9.9985776e-001  1.0007440e+000  1.0002717e+000  1.0005939e+000  1.0012245e+000  1.0006970e+000  1.0006658e+000  1.0014364e+000  1.0003429e+000  1.0007513e+000  1.0009590e+000  1.0014561e+000  1.0009705e+000  1.0010713e+000  1.0014533e+000  1.0000663e+000  1.0006498e+000  1.0012869e+000  1.0020860e+000  1.0008701e+000  1.0007600e+000
  1.0004330e+000  1.0026839e+000  1.0009558e+000  1.0011513e+000  1.0002705e+000  1.0020660e+000  1.0013638e+000  1.0005204e+000  1.0009344e+000  1.0019211e+000  1.0036690e+000  1.0017182e+000  1.0037271e+000  1.0009385e+000  1.0025670e+000  1.0045611e+000  1.0018040e+000  1.0035561e+000  1.0017263e+000  1.0027237e+000  1.0041344e+000  1.0012712e+000  1.0017726e+000  1.0003327e+000  1.0016174e+000  1.0026256e+000  1.0004581e+000  1.0011036e+000  1.0001993e+000  1.0042561e+000  1.0037063e+000  1.0010549e+000  1.0062722e+000  1.0024868e+000  1.0023168e+000  1.0019667e+000  1.0005761e+000  1.0008466e+000  1.0002790e+000  1.0019329e+000  1.0009707e+000  1.0008728e+000  1.0009206e+000  1.0013319e+000  1.0001125e+000  1.0004269e+000  1.0027660e+000  1.0010514e+000  1.0017486e+000  1.0012590e+000  1.0003088e+000  1.0005948e+000  1.0039228e+000  1.0030521e+000  1.0022271e+000  1.0003759e+000  1.0018548e+000  1.0014358e+000  1.0000749e+000  1.0035384e+000  1.0014666e+000  1.0042350e+000  1.0054008e+000  1.0094972e+000  1.0045086e+000  1.0017903e+000  1.0043751e+000  1.0056519e+000  1.0008639e+000  1.0021574e+000  1.0053551e+000  1.0011719e+000  1.0018032e+000  9.9996609e-001  1.0020111e+000  1.0008894e+000  1.0001029e+000  1.0042981e+000  1.0020892e+000  1.0016359e+000  1.0019178e+000  1.0030906e+000  1.0058461e+000  1.0005234e+000  1.0013574e+000  1.0009773e+000  1.0022105e+000  1.0024952e+000  1.0008212e+000  1.0005674e+000  1.0010379e+000  1.0011323e+000  1.0025171e+000  1.0027724e+000  1.0016348e+000  1.0041155e+000  1.0013466e+000  1.0028817e+000  1.0003067e+000  1.0058845e+000  1.0019063e+000  1.0015082e+000  1.0006844e+000  1.0007438e+000  1.0006770e+000  1.0020907e+000  1.0042805e+000  1.0024590e+000  1.0018185e+000  1.0003039e+000  1.0005508e+000  1.0000783e+000  1.0009099e+000  1.0011537e+000  1.0009551e+000  1.0011926e+000  1.0010112e+000  1.0042951e+000  1.0010906e+000  1.0017625e+000  1.0004912e+000  1.0019420e+000  1.0004647e+000  1.0001149e+000  1.0014400e+000  1.0027367e+000  1.0023961e+000  1.0049270e+000  1.0008588e+000  1.0019723e+000  1.0003018e+000  1.0020426e+000  1.0005648e+000  1.0016415e+000  1.0043520e+000  1.0055198e+000  1.0057130e+000  1.0024119e+000  9.9992751e-001  1.0024663e+000  1.0017980e+000  1.0017988e+000  1.0008050e+000  1.0052480e+000  1.0055065e+000  1.0014299e+000  1.0002959e+000  1.0009910e+000  1.0008818e+000  9.9993462e-001  1.0017043e+000  1.0004647e+000  1.0062790e+000  1.0017454e+000  1.0029894e+000  1.0019135e+000  1.0002623e+000  1.0006717e+000  1.0017824e+000  1.0023610e+000  1.0024871e+000  9.9996319e-001  1.0015096e+000  1.0000343e+000  1.0004772e+000  1.0007299e+000  1.0013203e+000  1.0006006e+000  1.0012421e+000  1.0020385e+000  1.0015182e+000  1.0003533e+000  1.0009547e+000  1.0009284e+000  1.0025978e+000  1.0008317e+000  1.0016621e+000  1.0025111e+000  1.0011286e+000  1.0007029e+000  1.0014736e+000  1.0007068e+000  1.0007398e+000  1.0019968e+000  1.0023740e+000  1.0046887e+000  1.0017485e+000  1.0010644e+000  1.0005969e+000  1.0020462e+000  1.0018653e+000  1.0010620e+000  1.0020940e+000  1.0000446e+000  1.0030459e+000  9.9998225e-001  1.0010158e+000  1.0013406e+000  1.0024901e+000  1.0006699e+000  1.0004125e+000  1.0016069e+000  1.0013141e+000  1.0017482e+000  1.0017565e+000  1.0028749e+000  1.0022041e+000  1.0013205e+000  1.0006942e+000  1.0005799e+000  1.0019279e+000  1.0027775e+000  1.0009293e+000  1.0007322e+000  1.0018631e+000  1.0005891e+000  1.0003697e+000  1.0011104e+000  1.0006038e+000  1.0017535e+000  1.0034227e+000  1.0029574e+000  1.0025238e+000  1.0014659e+000  1.0008048e+000  1.0015258e+000  1.0024065e+000  1.0026735e+000  1.0001788e+000  1.0007512e+000  1.0010231e+000  1.0001642e+000  1.0038802e+000  1.0017761e+000  1.0010660e+000  1.0010803e+000  1.0001764e+000  1.0021116e+000  1.0006126e+000  9.9995675e-001  1.0000987e+000  1.0016059e+000  1.0004295e+000  1.0040849e+000  1.0017213e+000  1.0001481e+000  1.0010538e+000  1.0014283e+000  1.0014101e+000  1.0003552e+000  1.0016479e+000  1.0015972e+000  1.0011669e+000  1.0006158e+000  1.0013376e+000  1.0005359e+000  1.0008206e+000  1.0011932e+000  1.0042564e+000  1.0009309e+000  1.0006724e+000  1.0024840e+000  1.0019020e+000  1.0011257e+000  1.0001847e+000  1.0016282e+000  9.9998444e-001  1.0021732e+000  1.0042790e+000  1.0016104e+000  1.0019068e+000  1.0007890e+000  1.0024499e+000  1.0015772e+000  1.0000328e+000  1.0002350e+000  1.0001821e+000  1.0005821e+000  1.0011218e+000  1.0024452e+000  1.0010107e+000  1.0007991e+000  1.0001984e+000  1.0024490e+000  1.0039454e+000  1.0006945e+000  1.0012343e+000  1.0006904e+000  1.0004972e+000  1.0010009e+000  1.0019489e+000  1.0010323e+000  1.0004328e+000  1.0003377e+000  1.0005977e+000  1.0009725e+000  1.0009133e+000  1.0029652e+000  1.0003989e+000  1.0007901e+000  1.0011497e+000  1.0020983e+000  1.0010636e+000  1.0006717e+000  9.9986724e-001  1.0001580e+000  1.0013608e+000  1.0006752e+000  1.0000201e+000  1.0021407e+000  1.0005050e+000  1.0000287e+000  1.0045339e+000  1.0013556e+000  1.0002422e+000  1.0001502e+000  1.0003941e+000  1.0019935e+000  1.0004162e+000  1.0004977e+000  1.0020623e+000  1.0005385e+000  1.0016818e+000  1.0014910e+000  1.0018566e+000  1.0014574e+000  1.0028608e+000  1.0025841e+000  1.0008770e+000  1.0025041e+000  1.0011983e+000  1.0026874e+000  1.0003648e+000
  1.0043526e+000  1.0000953e+000  1.0016236e+000  1.0011335e+000  1.0006972e+000  1.0036287e+000  1.0003339e+000  1.0112851e+000  1.0002444e+000  1.0004914e+000  1.0036069e+000  1.0032264e+000  9.9993127e-001  1.0006807e+000  1.0014469e+000  1.0008629e+000  1.0013894e+000  1.0018296e+000  1.0014690e+000  1.0000132e+000  1.0034604e+000  1.0012015e+000  1.0012182e+000  1.0012429e+000  1.0016413e+000  1.0091649e+000  1.0006179e+000  1.0006800e+000  1.0010180e+000  1.0015039e+000  1.0048505e+000  1.0006748e+000  1.0028739e+000  1.0067439e+000  1.0015793e+000  1.0005840e+000  1.0003720e+000  1.0015757e+000  1.0030243e+000  1.0009156e+000  1.0004597e+000  1.0019217e+000  1.0011675e+000  1.0036197e+000  1.0016521e+000  1.0033053e+000  1.0033859e+000  1.0105738e+000  1.0005897e+000  1.0007606e+000  1.0053219e+000  1.0001187e+000  1.0001238e+000  1.0029478e+000  1.0024859e+000  1.0017265e+000  1.0010031e+000  1.0013825e+000  1.0006956e+000  1.0002919e+000  1.0009950e+000  1.0004832e+000  1.0029411e+000  1.0027038e+000  1.0004531e+000  1.0026690e+000  1.0018311e+000  1.0015854e+000  1.0032645e+000  1.0066885e+000  1.0011479e+000  1.0051481e+000  1.0008471e+000  1.0026900e+000  1.0002101e+000  1.0032215e+000  1.0014975e+000  1.0000998e+000  1.0012742e+000  1.0012179e+000  1.0029972e+000  1.0011038e+000  1.0027936e+000  1.0008915e+000  1.0008959e+000  1.0014439e+000  1.0006854e+000  1.0027438e+000  1.0017737e+000  1.0016521e+000  1.0010472e+000  1.0011021e+000  1.0009187e+000  1.0039591e+000  1.0085996e+000  1.0018571e+000  1.0028803e+000  1.0001727e+000  1.0004612e+000  1.0007466e+000  1.0002876e+000  1.0002962e+000  1.0010518e+000  1.0050761e+000  1.0029878e+000  1.0008998e+000  1.0023155e+000  1.0001642e+000  1.0020371e+000  1.0068214e+000  1.0059678e+000  1.0000182e+000  1.0021888e+000  1.0005167e+000  1.0020556e+000  1.0002825e+000  1.0005579e+000  1.0038143e+000  1.0029313e+000  9.9997048e-001  1.0013338e+000  1.0007219e+000  1.0017019e+000  1.0036356e+000  1.0011492e+000  1.0014522e+000  1.0001641e+000  1.0006541e+000  1.0020109e+000  1.0020793e+000  1.0040544e+000  1.0066657e+000  1.0005176e+000  1.0006373e+000  1.0044802e+000  1.0018363e+000  1.0010884e+000  1.0020581e+000  1.0064138e+000  1.0032401e+000  1.0010437e+000  1.0031121e+000  1.0027083e+000  1.0018787e+000  1.0019294e+000  1.0004263e+000  1.0018156e+000  1.0054281e+000  1.0011686e+000  1.0012270e+000  1.0013759e+000  1.0007327e+000  1.0001248e+000  1.0004372e+000  1.0033544e+000  1.0019900e+000  1.0006545e+000  1.0019002e+000  1.0003088e+000  1.0008093e+000  1.0034216e+000  1.0022129e+000  1.0006185e+000  1.0018732e+000  1.0008746e+000  1.0004986e+000  1.0014635e+000  1.0016163e+000  1.0009366e+000  1.0008350e+000  1.0004611e+000  1.0028726e+000  1.0006090e+000  1.0024926e+000  1.0020480e+000  1.0032886e+000  1.0001012e+000  1.0021111e+000  1.0010617e+000  1.0017582e+000  1.0014855e+000  1.0010904e+000  1.0015234e+000  1.0019889e+000  1.0005636e+000  1.0012029e+000  1.0028709e+000  1.0007786e+000  1.0023199e+000  1.0005863e+000  1.0005553e+000  1.0042750e+000  1.0015783e+000  1.0004981e+000  1.0008560e+000  1.0020233e+000  1.0004504e+000  1.0000895e+000  1.0010619e+000  9.9999805e-001  1.0013946e+000  1.0013933e+000  1.0017271e+000  1.0001695e+000  1.0014032e+000  1.0003038e+000  1.0016198e+000  1.0015664e+000  1.0025495e+000  1.0005520e+000  1.0022699e+000  1.0016016e+000  1.0023332e+000  1.0020393e+000  1.0041363e+000  1.0002723e+000  1.0011325e+000  1.0007836e+000  1.0012584e+000  1.0005916e+000  1.0035093e+000  1.0014319e+000  1.0013208e+000  1.0016010e+000  1.0009242e+000  1.0028031e+000  1.0004773e+000  1.0005050e+000  1.0009017e+000  1.0013853e+000  1.0014998e+000  1.0020562e+000  1.0045882e+000  1.0008861e+000  1.0013076e+000  1.0012986e+000  1.0055110e+000  1.0011237e+000  1.0013033e+000  1.0012013e+000  1.0005284e+000  1.0020226e+000  1.0010230e+000  1.0002028e+000  1.0012549e+000  1.0010773e+000  1.0012520e+000  1.0008153e+000  1.0015685e+000  1.0011592e+000  1.0005375e+000  1.0006428e+000  1.0000683e+000  1.0008717e+000  1.0006068e+000  1.0003030e+000  1.0004990e+000  1.0020283e+000  1.0008071e+000  1.0020065e+000  1.0009530e+000  1.0010555e+000  1.0013318e+000  1.0005815e+000  1.0002488e+000  1.0007707e+000  1.0009675e+000  1.0000946e+000  1.0018951e+000  1.0007065e+000  1.0011390e+000  1.0010215e+000  1.0018474e+000  1.0000718e+000  1.0007430e+000  1.0009066e+000  1.0002432e+000  1.0043174e+000  1.0020759e+000  1.0010250e+000  1.0017221e+000  1.0010272e+000  1.0003792e+000  1.0013857e+000  1.0000552e+000  1.0012725e+000  1.0010511e+000  1.0022547e+000  1.0052013e+000  1.0011521e+000  1.0024261e+000  1.0003471e+000  1.0007126e+000  1.0007248e+000  1.0006829e+000  1.0008695e+000  1.0010514e+000  1.0015337e+000  9.9988991e-001  1.0011503e+000  1.0002132e+000  1.0003524e+000  1.0029846e+000  1.0001311e+000  1.0000899e+000  1.0004579e+000  1.0003844e+000  1.0009241e+000  1.0015393e+000  1.0017010e+000  1.0004758e+000  1.0014242e+000  1.0005732e+000  1.0002126e+000  1.0013087e+000  1.0011275e+000  1.0012101e+000  1.0013449e+000  1.0007110e+000  1.0003756e+000  1.0003182e+000  1.0003383e+000  1.0005753e+000  1.0056717e+000  1.0003046e+000  1.0011208e+000  1.0002854e+000  1.0010762e+000  1.0008043e+000  1.0007541e+000  1.0014137e+000  1.0009299e+000  1.0008514e+000
  1.0095235e+000  1.0033682e+000  1.0014326e+000  1.0003353e+000  1.0006480e+000  1.0017377e+000  1.0021237e+000  1.0018665e+000  1.0020307e+000  1.0001153e+000  1.0020874e+000  1.0007863e+000  1.0037136e+000  1.0036566e+000  1.0061413e+000  1.0007439e+000  1.0004074e+000  1.0006139e+000  1.0052533e+000  1.0015635e+000  1.0000100e+000  1.0028140e+000  1.0002373e+000  1.0007589e+000  1.0005756e+000  1.0005870e+000  1.0024004e+000  1.0006539e+000  1.0049526e+000  9.9999415e-001  1.0009418e+000  1.0025948e+000  1.0043578e+000  1.0006125e+000  1.0034565e+000  1.0004440e+000  1.0005705e+000  1.0000870e+000  9.9998672e-001  1.0036450e+000  1.0008418e+000  1.0008154e+000  1.0046596e+000  1.0017911e+000  1.0002738e+000  1.0028854e+000  1.0043317e+000  1.0005512e+000  1.0014661e+000  1.0019426e+000  1.0022380e+000  1.0024675e+000  1.0050900e+000  1.0008755e+000  1.0006936e+000  1.0048577e+000  1.0034988e+000  1.0009751e+000  1.0006164e+000  1.0053662e+000  1.0016668e+000  1.0043267e+000  1.0013951e+000  1.0001935e+000  1.0002858e+000  1.0031069e+000  1.0010698e+000  1.0015335e+000  1.0022879e+000  1.0022532e+000  1.0040596e+000  1.0025314e+000  1.0002407e+000  1.0004049e+000  1.0023146e+000  1.0010230e+000  1.0015654e+000  1.0022758e+000  1.0008996e+000  1.0029455e+000  1.0018305e+000  1.0008368e+000  1.0054965e+000  1.0004364e+000  1.0032416e+000  1.0007202e+000  1.0017825e+000  1.0013543e+000  1.0016489e+000  1.0021593e+000  1.0002333e+000  1.0018333e+000  9.9999649e-001  1.0001084e+000  1.0008048e+000  1.0013504e+000  1.0008443e+000  1.0032160e+000  1.0006027e+000  1.0020782e+000  1.0008016e+000  1.0010647e+000  1.0003357e+000  1.0050722e+000  1.0004749e+000  1.0032587e+000  1.0013269e+000  1.0027201e+000  1.0002631e+000  1.0005157e+000  1.0005738e+000  9.9986202e-001  1.0049103e+000  1.0032181e+000  1.0007115e+000  1.0020308e+000  1.0001111e+000  1.0019918e+000  1.0028584e+000  1.0004887e+000  1.0039686e+000  1.0021304e+000  1.0003004e+000  1.0008624e+000  1.0024714e+000  1.0045959e+000  1.0018433e+000  1.0012235e+000  1.0003928e+000  1.0024445e+000  1.0031880e+000  1.0008246e+000  1.0010849e+000  1.0013483e+000  1.0007498e+000  1.0023006e+000  1.0004253e+000  9.9992194e-001  1.0015599e+000  1.0007479e+000  1.0007510e+000  1.0007423e+000  1.0009521e+000  1.0012181e+000  1.0017877e+000  1.0207277e+000  1.0012153e+000  1.0016865e+000  1.0007032e+000  1.0007137e+000  1.0003845e+000  1.0048857e+000  1.0007532e+000  1.0010722e+000  1.0017869e+000  1.0017411e+000  1.0009413e+000  1.0021255e+000  1.0022365e+000  1.0018808e+000  1.0029762e+000  1.0009782e+000  1.0013142e+000  1.0036533e+000  1.0083613e+000  1.0005012e+000  1.0003645e+000  1.0000734e+000  1.0036717e+000  1.0005918e+000  1.0003436e+000  1.0024589e+000  1.0008609e+000  1.0015785e+000  1.0031181e+000  1.0005171e+000  1.0016759e+000  1.0009583e+000  1.0034691e+000  9.9991609e-001  1.0006686e+000  1.0018537e+000  1.0015129e+000  1.0018849e+000  1.0011983e+000  1.0012933e+000  1.0002218e+000  1.0024263e+000  1.0013194e+000  1.0009006e+000  1.0021600e+000  1.0020383e+000  1.0012798e+000  1.0005061e+000  1.0005184e+000  1.0006241e+000  1.0012360e+000  1.0013681e+000  1.0013046e+000  1.0003693e+000  1.0037148e+000  1.0005854e+000  1.0008996e+000  1.0014785e+000  1.0005633e+000  1.0016767e+000  1.0007792e+000  1.0012771e+000  1.0009682e+000  1.0005797e+000  1.0028673e+000  1.0013997e+000  1.0004064e+000  1.0020317e+000  1.0006179e+000  1.0015539e+000  1.0035896e+000  1.0002533e+000  1.0002303e+000  1.0005560e+000  1.0010141e+000  1.0030207e+000  1.0002055e+000  9.9998034e-001  1.0008903e+000  1.0008192e+000  1.0017507e+000  1.0026708e+000  1.0018177e+000  9.9991835e-001  1.0012212e+000  1.0012183e+000  1.0008870e+000  1.0022699e+000  1.0016896e+000  1.0020287e+000  1.0006083e+000  1.0009675e+000  1.0004580e+000  1.0003070e+000  1.0016121e+000  1.0045935e+000  1.0022771e+000  1.0007874e+000  1.0017813e+000  1.0005733e+000  1.0002713e+000  1.0000148e+000  1.0002938e+000  1.0008500e+000  1.0006479e+000  9.9991322e-001  1.0014958e+000  1.0010041e+000  1.0015960e+000  1.0020867e+000  1.0011678e+000  1.0003208e+000  1.0007590e+000  1.0028066e+000  1.0011922e+000  1.0042099e+000  1.0009035e+000  1.0005379e+000  1.0007750e+000  1.0009325e+000  1.0009589e+000  1.0002680e+000  1.0005743e+000  1.0002625e+000  1.0012276e+000  1.0002509e+000  1.0006695e+000  1.0006691e+000  1.0007024e+000  1.0010521e+000  1.0007988e+000  1.0005862e+000  9.9997316e-001  1.0005806e+000  1.0007370e+000  1.0040821e+000  1.0014865e+000  1.0017359e+000  1.0005428e+000  1.0007327e+000  1.0012477e+000  1.0010377e+000  1.0009616e+000  1.0011273e+000  1.0008208e+000  1.0002275e+000  1.0012662e+000  9.9998830e-001  1.0030254e+000  1.0013588e+000  1.0006081e+000  1.0013702e+000  9.9990087e-001  1.0013426e+000  1.0016252e+000  1.0013924e+000  1.0001438e+000  1.0009726e+000  1.0004905e+000  1.0000344e+000  1.0023159e+000  1.0002697e+000  1.0004338e+000  1.0004393e+000  1.0009255e+000  1.0004320e+000  1.0005464e+000  1.0006753e+000  1.0008328e+000  1.0001240e+000  1.0010355e+000  1.0001266e+000  1.0004640e+000  1.0010168e+000  1.0000411e+000  1.0031047e+000  1.0002237e+000  1.0012748e+000  1.0007705e+000  1.0002989e+000  1.0004197e+000  1.0014079e+000  1.0007998e+000  1.0008662e+000  1.0004986e+000  1.0006281e+000  1.0017147e+000


==> epsr_unident.dat <==
  1.7549968e+000  1.5620254e+000  1.1039530e+000  1.7626073e+000  1.9773427e+000  1.4372725e+000  1.5054314e+000  1.1346518e+000  1.2508967e+000  1.2153045e+000  2.4726500e+000  1.1548773e+000  1.1683321e+000  1.2356880e+000  1.3737957e+000  1.1674028e+000  1.2418662e+000  1.2211500e+000  1.7669495e+000  2.0750729e+000  1.3766438e+000  2.3598649e+000  1.2083972e+000  1.3581224e+000  1.2520809e+000  1.4807199e+000  1.2858321e+000  1.2112071e+000  1.6015326e+000  1.3155547e+000  1.6961243e+000  2.0479924e+000  1.2182225e+000  1.6812090e+000  1.3379642e+000  1.4156222e+000  1.9887409e+000  1.3021391e+000  2.2195882e+000  1.0935696e+000  1.4190886e+000  1.6603619e+000  1.4786742e+000  2.6425787e+000  1.2984026e+000  2.4236876e+000  1.9143120e+000  1.1536488e+000  1.1245635e+000  2.2900342e+000  1.0729596e+000  1.2703091e+000  2.7687322e+000  1.1752470e+000  2.1014295e+000  2.0493486e+000  1.7313267e+000  2.1824237e+000  1.9492028e+000  1.3546263e+000  1.5013213e+000  1.2616675e+000  1.5011009e+000  1.4105943e+000  1.1295694e+000  1.5350005e+000  1.5762061e+000  2.5043586e+000  1.1040820e+000  1.6566835e+000  1.9368266e+000  1.1458363e+000  1.2343127e+000  1.2689046e+000  1.1558446e+000  1.3862968e+000  1.1827218e+000  1.2491449e+000  1.2953622e+000  2.0646687e+000  1.0797672e+000  1.3961231e+000  1.1446848e+000  1.9215017e+000  1.5789093e+000  1.4837783e+000  1.4421156e+000  1.5506098e+000  1.3418334e+000  1.3225633e+000  1.6161620e+000  1.6985293e+000  1.6011543e+000  1.5254653e+000  1.7181813e+000  1.4463084e+000  1.4743327e+000  1.7884308e+000  1.4877326e+000  1.9662708e+000  1.4162350e+000  2.1746087e+000  1.4220308e+000  1.7028096e+000  1.3823433e+000  1.4535560e+000  1.4487300e+000  1.5593158e+000  1.5546827e+000  1.7444656e+000  1.7567269e+000  1.2857529e+000  1.6433011e+000  1.5022770e+000  1.5687331e+000  1.8027938e+000  1.4286966e+000  1.4809919e+000  1.9482237e+000  1.3310281e+000  1.4595525e+000  1.6467550e+000  1.5965970e+000  1.4734120e+000  1.7657687e+000  1.8131554e+000  1.4908883e+000  2.1396795e+000  1.7743013e+000  1.4196630e+000  1.9125259e+000  1.4655853e+000  1.7530539e+000  1.3705905e+000  1.4832388e+000  1.4634477e+000  1.4561614e+000  1.9092242e+000  1.7033139e+000  1.6040545e+000  1.4546016e+000  1.3542152e+000  1.7888066e+000  1.3950175e+000  1.4710215e+000  1.4547312e+000  1.4399866e+000  1.4655443e+000  1.8935038e+000  1.4814206e+000  1.8090436e+000  1.7317223e+000  1.5885616e+000  1.7239525e+000  1.5410387e+000  1.6797715e+000  1.9509597e+000  1.4861964e+000  1.6353697e+000  1.7750161e+000  1.6364857e+000  1.6170433e+000  1.5234339e+000  1.8991289e+000  1.5274115e+000  1.5638998e+000  1.7266131e+000  1.5210370e+000  1.9353101e+000  1.8433339e+000  1.8618971e+000  1.5706112e+000  1.6759388e+000  1.6382381e+000  1.5620571e+000  1.8502280e+000  1.8869240e+000  1.8118495e+000  1.6277096e+000  1.8423129e+000  1.7342017e+000  1.7815728e+000  1.6818158e+000  1.9106468e+000  1.7881329e+000  1.7123996e+000  1.8054119e+000  1.4680440e+000  1.9638917e+000  1.7098413e+000  1.7865558e+000  1.6385519e+000  1.6731495e+000  1.9056412e+000  1.5315269e+000  1.7803621e+000  1.7447566e+000  1.4940904e+000  1.6267281e+000  1.4636477e+000  1.5531217e+000  1.8095965e+000  1.6476994e+000  1.9414739e+000  1.2893380e+000  1.8945154e+000  1.6202401e+000  1.9776717e+000  1.7302262e+000  1.7588159e+000  1.8746666e+000  1.7609385e+000  1.5592013e+000  1.9045684e+000  1.4640687e+000  1.7528604e+000  1.5705206e+000  1.4903355e+000  1.7976756e+000  1.6890846e+000  1.8298805e+000  1.9806575e+000  1.7875566e+000  2.0115784e+000  1.8655328e+000  1.7747612e+000  1.5029393e+000  1.9572712e+000  1.7583594e+000  1.5329955e+000  1.7262625e+000  1.6872513e+000  1.5967732e+000  1.8994203e+000  1.7658633e+000  1.4720826e+000  1.7281743e+000  1.8843371e+000  1.7208146e+000  1.9364236e+000  1.8694411e+000  1.8000142e+000  1.6664663e+000  1.8222541e+000  1.9616053e+000  1.8348763e+000  1.8591723e+000  1.4047230e+000  1.4757672e+000  1.6736061e+000  2.6226965e+000  2.5891711e+000  3.0973668e+000  2.3426399e+000  2.5243699e+000  2.6833607e+000  2.2296370e+000  2.6951201e+000  2.6517413e+000  2.5594266e+000  2.5622114e+000  2.0380131e+000  2.0127118e+000  2.2462400e+000  2.5588142e+000  2.1227061e+000  2.3455973e+000  2.7431244e+000  2.5906989e+000  2.9063512e+000  2.1333429e+000  2.8236837e+000  2.3954246e+000  2.4478300e+000  2.9296394e+000  2.5257758e+000  3.0711865e+000  2.1679502e+000  2.1169739e+000  2.7361812e+000  2.7854955e+000  2.7986862e+000  2.6390746e+000  2.8410006e+000  2.5563478e+000  2.3913912e+000  2.6882533e+000  2.1944781e+000  2.9919171e+000  3.1090400e+000  3.0160338e+000  2.8899785e+000  2.5339319e+000  2.7580506e+000  2.5594989e+000  2.7876090e+000  2.4754771e+000  2.3460914e+000  2.9336269e+000  2.9614214e+000  2.2708149e+000  3.1217216e+000  2.2252658e+000  2.6105065e+000  2.6473295e+000  2.8174995e+000  2.8596402e+000  2.3049675e+000  2.6689789e+000  2.8754813e+000  2.7586930e+000  2.7586881e+000  2.9631614e+000  2.6390206e+000  2.5620191e+000  2.9358037e+000  2.2645132e+000  2.3176917e+000  2.6102831e+000  2.6212803e+000  2.3687316e+000  2.9801557e+000  2.7938653e+000  2.5659565e+000  2.6508481e+000  2.5761854e+000  2.3302201e+000  2.5459470e+000  2.7347296e+000  2.4243064e+000  2.4683327e+000  2.3286483e+000  2.2748937e+000
  2.1355569e+000  1.6879473e+000  1.5530654e+000  1.1436595e+000  1.2106699e+000  1.3885793e+000  1.9852761e+000  1.1670645e+000  2.3909432e+000  1.2145633e+000  1.8060173e+000  2.3197748e+000  1.4936337e+000  1.8159372e+000  1.2709292e+000  1.5707758e+000  1.9734036e+000  1.0789729e+000  1.1549237e+000  1.3149277e+000  2.2506453e+000  1.7276746e+000  2.0438643e+000  1.8779961e+000  1.0984755e+000  2.3231151e+000  2.0269362e+000  2.2707326e+000  1.9038957e+000  1.5035482e+000  1.1956730e+000  1.2938852e+000  1.2226573e+000  1.3112285e+000  1.1486612e+000  1.0977216e+000  1.4966622e+000  1.8821988e+000  2.0579493e+000  1.2051255e+000  1.5641674e+000  1.3104253e+000  1.2716634e+000  1.5275635e+000  1.1557083e+000  1.1891074e+000  1.7200255e+000  1.7675996e+000  1.2054588e+000  1.0957023e+000  1.2512207e+000  1.1845802e+000  1.2859923e+000  1.7470926e+000  1.6962009e+000  1.1938877e+000  1.1845977e+000  1.1382198e+000  1.1834084e+000  1.1105569e+000  1.2832217e+000  1.1211274e+000  1.0547928e+000  1.2546313e+000  2.1403852e+000  1.4624051e+000  1.1375915e+000  1.5333314e+000  1.4209650e+000  1.1844979e+000  2.0982116e+000  2.0380586e+000  1.2992804e+000  1.1013506e+000  1.1214214e+000  1.3601340e+000  1.4987259e+000  1.9799088e+000  1.2308835e+000  1.5175273e+000  1.7043730e+000  1.1519724e+000  1.5578652e+000  1.4581219e+000  1.5187227e+000  1.8127921e+000  1.5624360e+000  1.3259864e+000  1.4631313e+000  1.4820642e+000  1.7261871e+000  1.7074352e+000  1.5273131e+000  1.4097390e+000  2.0572062e+000  1.4818217e+000  1.5842717e+000  1.7851350e+000  1.8161806e+000  2.0033390e+000  1.6643463e+000  1.4706885e+000  1.3962470e+000  1.5220927e+000  1.4909398e+000  1.6673483e+000  1.4041856e+000  1.7752552e+000  1.4683472e+000  1.4484844e+000  1.8096131e+000  1.5091500e+000  1.5183885e+000  1.6102080e+000  1.4259828e+000  1.8998523e+000  1.5282256e+000  1.7399494e+000  1.8070397e+000  1.3297883e+000  1.5396736e+000  1.5781589e+000  1.7086278e+000  1.5709056e+000  1.4365822e+000  1.4152585e+000  1.5313196e+000  1.5508945e+000  1.3805488e+000  1.4585638e+000  2.0367068e+000  1.5568101e+000  1.6129147e+000  1.4601460e+000  1.5948460e+000  1.2136447e+000  2.0526018e+000  1.3627482e+000  1.4674530e+000  1.5243497e+000  1.6916056e+000  1.6213651e+000  1.4499679e+000  1.4986733e+000  2.1210176e+000  1.4379591e+000  1.4083705e+000  1.5037139e+000  1.4158624e+000  1.5361650e+000  1.2275377e+000  1.5486272e+000  1.5157637e+000  1.2850048e+000  1.6578742e+000  1.9094875e+000  1.5216413e+000  1.8756497e+000  1.6556951e+000  1.5572511e+000  1.7652820e+000  1.4431969e+000  1.3977710e+000  1.7756814e+000  1.6006833e+000  1.5636873e+000  1.4007489e+000  1.9125490e+000  1.8090918e+000  1.8206300e+000  1.9102008e+000  1.8031893e+000  1.5958789e+000  1.8315852e+000  1.9461227e+000  1.8450638e+000  1.8898137e+000  1.8395099e+000  1.9039812e+000  1.8302109e+000  1.6333491e+000  1.7785059e+000  1.6894601e+000  1.9408825e+000  1.5918613e+000  1.6819032e+000  1.6584562e+000  1.6702198e+000  1.4810655e+000  1.7053801e+000  1.8488467e+000  1.7376748e+000  1.8757140e+000  1.6278071e+000  1.8848453e+000  1.4704133e+000  1.7326508e+000  1.9440501e+000  1.8424319e+000  1.7412775e+000  1.8367635e+000  1.7217504e+000  1.7893515e+000  1.3300598e+000  1.8083613e+000  1.8614111e+000  1.8026647e+000  1.9192327e+000  1.6905009e+000  1.5600072e+000  1.6521103e+000  1.8084993e+000  1.7251750e+000  1.7244749e+000  1.5270823e+000  1.7684073e+000  1.7180684e+000  1.6369949e+000  1.5908406e+000  1.6864396e+000  1.7349127e+000  1.8582393e+000  1.8426776e+000  1.8787824e+000  1.8133298e+000  1.8391607e+000  1.3327495e+000  1.8001288e+000  1.6521840e+000  1.8556218e+000  1.5791121e+000  1.7179114e+000  1.8745010e+000  1.8878029e+000  1.7066565e+000  1.8822632e+000  1.8020265e+000  1.8275192e+000  1.5819528e+000  1.7053032e+000  1.8668834e+000  1.9028532e+000  1.9081340e+000  1.7919892e+000  2.0167017e+000  1.8814218e+000  1.5070325e+000  1.7587665e+000  1.9533581e+000  1.4884982e+000  2.5670342e+000  2.6026697e+000  2.8270603e+000  2.5623621e+000  2.5674836e+000  2.0891812e+000  2.3296862e+000  2.3849724e+000  2.3294019e+000  2.9016181e+000  2.9509540e+000  2.6261342e+000  2.8247238e+000  2.8299895e+000  3.0643151e+000  2.8221714e+000  2.1371655e+000  2.2552255e+000  3.0696015e+000  2.1481343e+000  1.9463167e+000  2.4509798e+000  2.9662648e+000  2.1321533e+000  2.5490825e+000  2.9507666e+000  2.8990289e+000  2.6034010e+000  2.4490388e+000  3.0053303e+000  2.5134664e+000  2.5155827e+000  3.0047209e+000  3.0258446e+000  2.8280787e+000  2.7993496e+000  2.7671246e+000  2.4705753e+000  2.2415859e+000  2.5759777e+000  2.7581306e+000  2.4363417e+000  2.8916869e+000  2.2276790e+000  2.9717880e+000  2.3371691e+000  2.8182212e+000  2.4976193e+000  2.8227594e+000  2.5640563e+000  2.7348702e+000  2.5346354e+000  2.3343190e+000  2.0482821e+000  2.4072378e+000  3.0055238e+000  2.6009341e+000  2.3096683e+000  2.5782485e+000  2.5942006e+000  2.4214142e+000  2.9800919e+000  2.7332016e+000  2.4612259e+000  2.8366176e+000  2.7687170e+000  2.5237334e+000  2.6243319e+000  2.8534358e+000  2.7717130e+000  2.7834760e+000  2.7851423e+000  2.7398294e+000  2.3949005e+000  2.9149146e+000  2.8464434e+000  2.7016308e+000  2.5796391e+000  2.8853180e+000  2.6525964e+000  2.7986217e+000  2.8858526e+000  2.5587875e+000
  1.8370183e+000  1.9345052e+000  1.6754058e+000  1.2083205e+000  1.8449825e+000  1.8861294e+000  2.0530705e+000  2.1481924e+000  1.1119781e+000  1.1758959e+000  1.0867137e+000  1.8316136e+000  1.3773378e+000  1.1041304e+000  1.1699286e+000  1.6538647e+000  1.0937905e+000  1.9249173e+000  1.2353064e+000  1.3192824e+000  2.2352293e+000  1.1409329e+000  1.4156064e+000  1.7766788e+000  1.9445499e+000  1.1270453e+000  1.5073461e+000  2.4856063e+000  1.0952923e+000  1.2476380e+000  1.5590379e+000  2.0608491e+000  1.2236553e+000  1.2102651e+000  1.1047654e+000  1.2422526e+000  1.5349949e+000  2.1228049e+000  1.1424379e+000  1.7817381e+000  1.4275429e+000  1.9317265e+000  1.1412931e+000  1.7400393e+000  1.1040837e+000  2.2026181e+000  1.1588103e+000  2.1531631e+000  1.2045718e+000  2.4126049e+000  1.3921392e+000  1.7068703e+000  1.8749991e+000  1.9014587e+000  1.1784353e+000  1.2169117e+000  1.3935578e+000  1.1519800e+000  1.1891453e+000  1.7564741e+000  1.3326424e+000  1.1275435e+000  1.2579013e+000  1.9276697e+000  1.9234173e+000  1.4837148e+000  1.2873245e+000  1.1330070e+000  1.1860010e+000  1.1132489e+000  1.2784554e+000  1.4790379e+000  1.6047776e+000  1.1825725e+000  1.1414191e+000  1.1075158e+000  1.1048340e+000  1.3066583e+000  1.5945150e+000  1.1241172e+000  1.5833378e+000  1.1804707e+000  1.7601375e+000  1.4192112e+000  1.5518436e+000  1.6510317e+000  1.5794103e+000  1.4434202e+000  2.0267333e+000  1.5000259e+000  1.7181113e+000  1.3552897e+000  1.6676382e+000  1.4973006e+000  1.5235460e+000  1.5432936e+000  1.4853647e+000  1.7326904e+000  1.3807801e+000  1.4818614e+000  1.5866996e+000  1.6906753e+000  1.5882190e+000  1.6513954e+000  1.3411358e+000  1.4158442e+000  1.4314956e+000  1.7126677e+000  1.5302818e+000  1.3503197e+000  1.5623585e+000  1.6879257e+000  1.8275048e+000  1.6399241e+000  1.5415875e+000  1.8493125e+000  1.9952339e+000  1.6175244e+000  1.5437454e+000  1.5402036e+000  1.4567657e+000  1.3157246e+000  1.6677920e+000  1.5296809e+000  1.6475566e+000  1.9123006e+000  1.5174575e+000  1.5289064e+000  1.7885206e+000  1.4885244e+000  1.5514573e+000  1.8668608e+000  1.7788945e+000  1.6156372e+000  1.9714777e+000  2.1674864e+000  1.3162396e+000  1.5191157e+000  2.0145476e+000  2.1556550e+000  1.5920119e+000  1.9804842e+000  1.6183660e+000  1.7260335e+000  1.7705648e+000  1.7276381e+000  1.7628959e+000  1.5013885e+000  1.7792543e+000  1.4670493e+000  1.3761436e+000  1.4302507e+000  1.7606617e+000  1.4974148e+000  1.3092011e+000  1.5243804e+000  1.7928161e+000  1.4107569e+000  2.1062878e+000  1.4700397e+000  1.6535561e+000  1.6715936e+000  1.6008505e+000  1.5185007e+000  1.4717110e+000  1.3912610e+000  1.3731854e+000  1.7163686e+000  1.7651003e+000  1.6677353e+000  1.8462168e+000  1.8994534e+000  1.9324958e+000  1.6731466e+000  1.8099859e+000  1.6132403e+000  1.4871490e+000  1.5773304e+000  1.6890434e+000  1.7396838e+000  1.7298197e+000  1.7462492e+000  1.3226738e+000  2.0242039e+000  1.6705443e+000  1.7412199e+000  1.8558131e+000  1.5359050e+000  1.9153689e+000  1.4434109e+000  1.5997124e+000  1.8629593e+000  1.7382044e+000  1.8784824e+000  1.9533172e+000  1.9240746e+000  1.6708522e+000  1.5682259e+000  1.7597515e+000  1.6663985e+000  1.4941378e+000  1.7874469e+000  1.7434761e+000  1.5865767e+000  1.6235364e+000  1.8143670e+000  1.9004195e+000  1.6040748e+000  1.7928630e+000  1.5453500e+000  1.7113279e+000  1.6947007e+000  1.4929729e+000  1.7756976e+000  1.8178602e+000  1.5137222e+000  1.7163480e+000  1.9388561e+000  1.4860250e+000  1.6179443e+000  1.6835287e+000  1.7046134e+000  1.9175716e+000  1.3642562e+000  1.6174686e+000  1.9234018e+000  1.5282648e+000  1.3860765e+000  1.6519619e+000  1.4679148e+000  1.8068357e+000  1.8269110e+000  1.8355123e+000  1.5771062e+000  1.7859557e+000  1.6519611e+000  1.8283926e+000  1.9113320e+000  1.5533998e+000  1.8636799e+000  1.5517220e+000  1.8282442e+000  1.8912187e+000  1.8467219e+000  1.8954003e+000  1.7842569e+000  1.6830157e+000  1.9919043e+000  1.9228958e+000  1.8207700e+000  2.5521917e+000  2.4647350e+000  2.3034278e+000  2.5891377e+000  2.7055110e+000  2.7073635e+000  2.5943166e+000  2.2400790e+000  2.5120106e+000  2.8472187e+000  2.9274486e+000  2.5543983e+000  2.8533802e+000  2.9843036e+000  2.7388679e+000  2.5458922e+000  2.4241172e+000  2.7592412e+000  2.3497572e+000  2.9772197e+000  2.9440350e+000  2.6046303e+000  2.5585438e+000  2.7443072e+000  2.1284313e+000  2.8441477e+000  3.0794059e+000  2.2227909e+000  2.4965418e+000  2.6903493e+000  2.2669566e+000  3.0503626e+000  2.6206482e+000  2.6841345e+000  3.0660391e+000  2.6912084e+000  2.5630518e+000  2.5483695e+000  2.4416919e+000  2.7040604e+000  2.6340663e+000  2.5651125e+000  2.3326809e+000  2.9371153e+000  2.7793073e+000  2.3725449e+000  3.0216316e+000  2.3039391e+000  2.8881231e+000  2.6904560e+000  3.1040763e+000  2.3402878e+000  2.8781910e+000  2.9469571e+000  2.9276242e+000  2.7581466e+000  2.4647961e+000  1.9099060e+000  2.8067026e+000  2.4825692e+000  2.5456082e+000  2.5666107e+000  2.6309054e+000  2.4158251e+000  2.9934951e+000  2.7478148e+000  2.5616923e+000  2.7189451e+000  2.5565704e+000  2.5404260e+000  2.7934462e+000  2.7523827e+000  2.9897209e+000  2.0330268e+000  2.3740306e+000  2.7406530e+000  2.8093457e+000  2.5965521e+000  2.6473076e+000  2.8721244e+000  3.0487067e+000  2.5382542e+000  1.7192842e+000
  1.1182343e+000  1.7987609e+000  1.9342358e+000  1.4010334e+000  2.0363461e+000  2.0152519e+000  1.0848361e+000  1.0971663e+000  1.1161919e+000  1.4031365e+000  1.0855467e+000  1.4991220e+000  1.5710253e+000  1.2343494e+000  2.0435419e+000  1.3964656e+000  1.5142876e+000  1.1164719e+000  1.8639507e+000  1.2799697e+000  1.9485475e+000  1.5538495e+000  1.8753870e+000  1.2424009e+000  1.9096997e+000  1.2034757e+000  1.2361592e+000  2.0123733e+000  2.4895140e+000  1.7194722e+000  1.1865821e+000  1.0988394e+000  2.0201043e+000  1.3776587e+000  1.1203382e+000  1.9980887e+000  2.4559229e+000  1.1231986e+000  1.4513458e+000  1.6449586e+000  1.2890371e+000  1.2910405e+000  2.4964236e+000  1.2751785e+000  1.2749792e+000  2.3368005e+000  1.1996374e+000  2.3552473e+000  1.1276088e+000  2.0852522e+000  1.7460872e+000  2.4234245e+000  1.9976028e+000  1.0944470e+000  1.5035886e+000  1.2277848e+000  1.8976305e+000  1.9255040e+000  1.2269366e+000  1.6198328e+000  1.3719731e+000  1.5162076e+000  1.4174522e+000  1.5099782e+000  1.2410094e+000  1.4869457e+000  1.2313161e+000  1.1653210e+000  1.1450021e+000  1.2004026e+000  1.6948852e+000  1.3609204e+000  1.2340474e+000  1.1058691e+000  1.1082438e+000  1.1600579e+000  1.5347214e+000  1.3535033e+000  1.4423269e+000  1.4495109e+000  1.3663161e+000  1.2836165e+000  2.3926846e+000  1.3563208e+000  1.3566797e+000  1.5484179e+000  1.5259994e+000  1.4209362e+000  1.5150394e+000  1.4693438e+000  1.4927904e+000  1.5690917e+000  1.7788234e+000  1.7616514e+000  1.4267537e+000  1.4868699e+000  1.6249693e+000  1.7850179e+000  1.4397740e+000  1.5059469e+000  1.4672445e+000  1.4738717e+000  1.4743476e+000  1.7279936e+000  1.8685623e+000  1.5345686e+000  1.4756188e+000  1.4191804e+000  1.9306015e+000  1.4867188e+000  1.3123793e+000  1.5484012e+000  1.5559031e+000  1.5049188e+000  1.4329056e+000  1.8805533e+000  1.9296519e+000  1.7776532e+000  1.4793765e+000  1.4873234e+000  1.5636664e+000  1.5419014e+000  1.4330453e+000  1.5606625e+000  1.5060491e+000  1.6808896e+000  1.4289167e+000  1.6064864e+000  1.5324036e+000  1.7428968e+000  1.5931946e+000  1.8108535e+000  1.2532039e+000  1.6395927e+000  1.5109426e+000  1.4663486e+000  1.4613662e+000  1.6150417e+000  1.7305545e+000  1.5930453e+000  1.5770758e+000  2.0022082e+000  1.5631301e+000  1.6591573e+000  1.6486105e+000  1.3525840e+000  1.4143856e+000  1.3616175e+000  1.8252137e+000  1.4870083e+000  1.6764063e+000  2.1701477e+000  2.0185029e+000  1.8615967e+000  2.0055063e+000  1.4504246e+000  1.6165588e+000  2.0168324e+000  2.0226337e+000  1.5950186e+000  1.6951036e+000  1.4962415e+000  1.8755000e+000  1.7228323e+000  2.1218907e+000  1.4938369e+000  1.7250677e+000  1.6634832e+000  1.7774580e+000  1.8541102e+000  1.7633013e+000  1.5857720e+000  1.7557371e+000  1.9026672e+000  1.5217492e+000  1.8835339e+000  1.6918359e+000  1.4033492e+000  1.6290148e+000  1.6964336e+000  1.9816809e+000  1.7851045e+000  1.7806351e+000  1.8099892e+000  1.9495379e+000  1.5848445e+000  1.4605239e+000  1.6145555e+000  1.7357159e+000  1.8054666e+000  1.7834037e+000  1.4561022e+000  1.6351358e+000  1.5102762e+000  1.6805137e+000  1.4776046e+000  1.8560558e+000  1.6641106e+000  1.8140220e+000  1.7554995e+000  1.6994450e+000  1.8137489e+000  1.8833089e+000  1.8207149e+000  1.6323343e+000  1.6963009e+000  1.5625472e+000  1.3426469e+000  1.8443591e+000  1.9623605e+000  1.7231020e+000  1.7295172e+000  1.8894058e+000  1.5351304e+000  1.7334020e+000  1.8129171e+000  1.9714918e+000  1.4741935e+000  1.6963114e+000  1.3871274e+000  1.8263928e+000  1.5592183e+000  1.4614669e+000  1.9820683e+000  1.7571512e+000  1.8184072e+000  1.8854155e+000  1.9284747e+000  1.8571520e+000  1.6141482e+000  1.4837617e+000  1.6511601e+000  1.8216925e+000  1.5162335e+000  1.8091396e+000  1.7330180e+000  1.7554277e+000  1.7246003e+000  1.5116902e+000  1.9033209e+000  1.6141587e+000  1.6816754e+000  1.9031147e+000  1.3530651e+000  1.6198684e+000  1.8445349e+000  1.9158117e+000  1.7545847e+000  1.5130437e+000  2.3912812e+000  2.9070298e+000  3.0687760e+000  2.1692355e+000  2.0587462e+000  2.5161546e+000  2.1718365e+000  2.7526301e+000  2.9667990e+000  2.7750111e+000  2.3305207e+000  2.9178740e+000  2.9163685e+000  3.1811546e+000  2.7339256e+000  3.0041170e+000  2.7877725e+000  2.5182789e+000  2.4522085e+000  2.4888960e+000  2.1647513e+000  2.3620694e+000  2.6069892e+000  2.7130688e+000  2.7897883e+000  2.7228411e+000  2.3699865e+000  2.9017156e+000  2.5580388e+000  2.7551160e+000  3.0035436e+000  2.5590514e+000  3.0990789e+000  2.1956775e+000  2.9947123e+000  2.5992152e+000  2.3923893e+000  2.5402765e+000  1.9288594e+000  2.9323736e+000  2.9393291e+000  2.8417109e+000  2.5442588e+000  2.0079614e+000  3.1741455e+000  2.3711613e+000  2.7131995e+000  2.4142925e+000  2.6103218e+000  2.0895985e+000  2.5972638e+000  2.6210208e+000  2.7486055e+000  2.9840130e+000  2.7389544e+000  2.1235173e+000  2.6335183e+000  1.7919885e+000  2.0080972e+000  2.3480696e+000  2.2103206e+000  2.8085319e+000  2.6108731e+000  2.5194667e+000  2.6978422e+000  2.7361401e+000  2.8046017e+000  2.7924744e+000  2.5289062e+000  2.1697529e+000  1.9224718e+000  2.4776790e+000  2.9232603e+000  2.5851378e+000  3.0653404e+000  2.9122291e+000  2.1679461e+000  2.9658309e+000  2.3404104e+000  2.7456470e+000  3.0683592e+000  2.6376421e+000  2.4834356e+000  2.3536963e+000

